Exploiting Beam Search Confidence for Energy-Efficient Speech Recognition

With computers getting more and more powerful and integrated in our daily lives, the focus is increasingly shifting towards more human-friendly interfaces, making Automatic Speech Recognition (ASR) a central player as the ideal means of interaction with machines. Consequently, interest in speech technology has grown in the last few years, with more systems being proposed and higher accuracy levels being achieved, even surpassing \textit{Human Accuracy}. While ASR systems become increasingly powerful, the computational complexity also increases, and the hardware support have to keep pace. In this paper, we propose a technique to improve the energy-efficiency and performance of ASR systems, focusing on low-power hardware for edge devices. We focus on optimizing the DNN-based Acoustic Model evaluation, as we have observed it to be the main bottleneck in state-of-the-art ASR systems, by leveraging run-time information from the Beam Search. By doing so, we reduce energy and execution time of the acoustic model evaluation by 25.6% and 25.9%, respectively, with negligible accuracy loss.

==> data/num_token_cum_freq.txt <==
binLimit,cumFreqHP,cumFreqLP
1,0,0
50,0.026520103622989,0.006973606037978
99,0.06678496983892,0.011379996900966
148,0.138826618369487,0.020266750553427
197,0.189676477939625,0.031265208044097
246,0.230865603910701,0.051113043898056
295,0.266224184770971,0.075674838098813
344,0.296878929758594,0.100439081782583
393,0.323844422244215,0.122200065251026
442,0.347956934323052,0.142133552809337
491,0.369916474015219,0.160620305215955
540,0.389994012167214,0.177243743726986
589,0.408977544459074,0.1924632729385
638,0.426952722595153,0.20658178842316
687,0.443803527448646,0.219939561042802
736,0.459594587123746,0.232649495316798
785,0.47450654885145,0.245258983501146
834,0.488866446412011,0.257617745787299
883,0.502597193271513,0.269899421539535
932,0.515755631015572,0.281922584874999
981,0.528245985465684,0.293931732477024
1030,0.540174153274504,0.305634091247097
1079,0.551504316456574,0.317289730905705
1128,0.56238286156115,0.328934469438304
1177,0.572983427952512,0.340420362991923
1226,0.583220363926305,0.351819826189332
1275,0.592874089658647,0.36304720732618
1324,0.602287990618802,0.374044886164992
1373,0.611356948805976,0.385087726811553
1422,0.620096537257323,0.395887628078498
1471,0.628537902047154,0.406548150662905
1520,0.636612521811985,0.417084088950074
1569,0.644341420151977,0.427087429366544
1618,0.651844509453223,0.437118801249892
1667,0.659145927923312,0.446962518035524
1716,0.666122648568721,0.456415351588567
1765,0.672949089405585,0.465676636784604
1814,0.679527140299828,0.474772847786799
1863,0.685862251814454,0.483605874461076
1912,0.691964546423613,0.492424885401913
1961,0.697848039860746,0.500955016503526
2010,0.70362407934151,0.509323188018728
2059,0.70920078394669,0.517558210066256
2108,0.714599177276447,0.525393005058901
2157,0.719779548086035,0.533209891058819
2206,0.724827548079806,0.540713759011922
2255,0.729701908709299,0.547964565111258
2304,0.734431440093251,0.555015257683153
2353,0.738936719742173,0.561795758060409
2402,0.743303399360415,0.568498393251892
2451,0.747687987971386,0.575060871108979
2500,0.751897379914364,0.581399097231036
2549,0.756022677456705,0.587537209825652
2598,0.759974335634769,0.59360212914564
2647,0.763862144360497,0.599430338300873
2696,0.767579428329379,0.605034295721075
2745,0.771320071853993,0.61049887445874
2794,0.774984407496549,0.615797600350705
2843,0.778388673418617,0.621055057694209
2892,0.781879369696894,0.626143547584583
2941,0.785202655825756,0.63106151271811
2990,0.788437954294693,0.635965462118198
3039,0.791558012288684,0.64080556206595
3088,0.79463446577864,0.645500832768162
3137,0.797717148483459,0.650082420299143
3186,0.800652665987163,0.654562783088616
3235,0.803544578986834,0.658968395299746
3284,0.806349282978437,0.663289913110239
3333,0.809077679087981,0.667485289319778
3382,0.811728988663608,0.671564646402512
3431,0.81427829484587,0.67553187761773
3480,0.816936612288217,0.679535705470263
3529,0.819496040944629,0.683447652403582
3578,0.821923877437083,0.687160264461317
3627,0.824351713929537,0.690912587763798
3676,0.826644064998743,0.69459171779165
3725,0.828955882364392,0.698197654544874
3774,0.831249790737313,0.701668105874851
3823,0.833483742917188,0.70516503136799
3872,0.835624256874133,0.708588763586502
3921,0.837711822504752,0.711863773300184
3970,0.839744882505328,0.715241565059088
4019,0.841775606550331,0.718555507365658
4068,0.843752603617149,0.721715276604393
4117,0.845707019780093,0.724799516612927
4166,0.847595250535129,0.727844045376716
4215,0.849428975660122,0.73082472468817
4264,0.851299297422429,0.73373065342128
4313,0.853100319169397,0.736631131591386
4362,0.85490289822008,0.739472432220303
4411,0.856642406470286,0.74226857104147
4460,0.858316507964441,0.745087290766513
4509,0.860047451044211,0.747863184639379
4558,0.861679505338048,0.750572893104337
4607,0.863259389957416,0.753157238620198
4656,0.864879764473386,0.755793753810528
4705,0.866465099655758,0.758423261134138
4754,0.867966340437493,0.760907939212207
4803,0.869490940774961,0.763376265601263
4852,0.870981280430688,0.765790865012135
4901,0.872423343671235,0.768198456556288
4950,0.873821802407747,0.770540641344389
4999,0.875151739780779,0.772868810399051
5048,0.876502700753969,0.77521878170573
5097,0.877870013416172,0.777421587811295
5146,0.879217081130073,0.779698365843346
5195,0.880549354458677,0.781882484304325
5244,0.881830236764671,0.784067381417162
5293,0.883117348285526,0.786194658292525
5342,0.884334381139183,0.788272101448993
5391,0.885588789282013,0.790311390664431
5440,0.886849426639705,0.792314083242555
5489,0.888033756115337,0.794270056709215
5538,0.889229765368836,0.796261069509473
5587,0.890421881363046,0.798149300264508
5636,0.891611661401683,0.800057775967845
5685,0.892655054891063,0.802026207864228
5734,0.893763076484636,0.803859932989221
5783,0.894869540774494,0.805692879462356
5832,0.895927728649172,0.807484557387031
5881,0.89700304686472,0.809265334185698
5930,0.898033981924376,0.811074142451243
5979,0.899092948450911,0.812828445086746
6028,0.900138677895865,0.81449242410675
6077,0.901131459014492,0.81616496829719
6126,0.902115674962683,0.8178546428285
6175,0.903096776303444,0.819484361166763
6224,0.904092672029502,0.821100842423445
6273,0.90507455202212,0.822721995591273
6322,0.906015163466278,0.824289421780917
6371,0.90696122547344,0.825828037851824
6420,0.907876141406292,0.827407143819334
6469,0.908707741590366,0.828983913831271
6518,0.909560365374598,0.830433763590395
6567,0.91045815096658,0.831836894238054
6616,0.911346592736269,0.833358379968091
6665,0.912145489542317,0.834796549949349
6714,0.912961516689235,0.836188779471
6763,0.913775986532438,0.837550641570198
6812,0.914557752997615,0.838933527269556
6861,0.915355871151805,0.840296168020613
6910,0.916109606150104,0.841663480682816
6959,0.916884364748562,0.843038579863596
7008,0.917680925599037,0.844375525103347
7057,0.918461134760499,0.84568755348365
7106,0.919221877625517,0.847022941419685
7155,0.919953031719941,0.8482960372071
7204,0.920655375695628,0.849553559957361
7253,0.921376407315902,0.850822762485488
7302,0.92211301197333,0.852109874006343
7351,0.922806790778582,0.853367396756604
7400,0.923537944873006,0.854534595891366
7449,0.924188897826082,0.855704130981701
7498,0.924867882246037,0.856846413257015
7547,0.925551538577139,0.858051766332807
7596,0.926221179174801,0.859203392430414
7645,0.926913400676337,0.860378378083754
7694,0.927543330029254,0.861487178329185
7743,0.92819428298233,0.862603765093193
7792,0.928817983120386,0.863679861960599
7841,0.929446355169587,0.864741943094565
7890,0.93004669575191,0.865771320850506
7939,0.930650929593521,0.866843524458623
7988,0.931245819612839,0.867844092095827
8037,0.931846160195162,0.868887485585208
8086,0.932442607518196,0.869912191430002
8135,0.932971312129606,0.870947798400805
8184,0.933521818993032,0.871986519979039
8233,0.934080891026894,0.872988644919959
8282,0.934646970927476,0.873970524912577
8331,0.93519514183533,0.874985108283221
8380,0.93574097678761,0.875942071416391
8429,0.936250215102576,0.876881904208691
8478,0.936764125328689,0.877781247104389
8527,0.937284264769664,0.878742103496848
8576,0.937798953647634,0.879664805948277
8625,0.938318314436751,0.880571935362552
8674,0.938807307803416,0.881502424332559
8723,0.939306423644231,0.882429798695135
8772,0.939779843973741,0.883334592153837
8821,0.940247035088389,0.884205124930798
8870,0.940740700366201,0.88505774871503
8919,0.941220349910572,0.885922830928986
8968,0.941660288210199,0.886777790668792
9017,0.942128257976705,0.887652216705041
9066,0.942565860320758,0.888479923629826
9115,0.943025264916829,0.88929050021374
9164,0.943503357157485,0.890155582427697
9213,0.943933951634819,0.890977838789477
9262,0.944369218023299,0.891808660321692
9311,0.944822393404508,0.892640260505766
9360,0.945271675526428,0.893453951697111
9409,0.945718621692774,0.894274650755176
9458,0.946192042022284,0.895056417220353
9507,0.946582146603015,0.895826503907665
9556,0.946964464665168,0.896550650135369
9605,0.947349897334753,0.897309057044814
9654,0.947745452478488,0.898044104398527
9703,0.948158916614952,0.898770586581804
9752,0.948537341417816,0.899492396853935
9801,0.948950026902422,0.900239123985514


==> data/num_tokens_trace.txt <==
frame, numTokens
0, 1
1, 98
2, 177
3, 459
4, 449
5, 431
6, 325
7, 252
8, 300
9, 320
10, 287
11, 224
12, 222
13, 229
14, 265
15, 339
16, 418
17, 508
18, 1046
19, 1992
20, 6051
21, 8107
22, 8903
23, 8017
24, 11705
25, 4709
26, 1925
27, 2255
28, 2014
29, 962
30, 537
31, 299
32, 192
33, 308
34, 550
35, 880
36, 1771
37, 4203
38, 2054
39, 1321
40, 1162
41, 692
42, 896
43, 1084
44, 697
45, 643
46, 1005
47, 623
48, 406
49, 1173
50, 3743
51, 5771
52, 10564
53, 10194
54, 8375
55, 3447
56, 1980
57, 2195
58, 1169
59, 821
60, 1776
61, 3629
62, 3838
63, 1542
64, 1055
65, 1699
66, 581
67, 955
68, 1021
69, 2407
70, 4056
71, 3533
72, 1503
73, 2184
74, 2972
75, 1819
76, 1558
77, 3781
78, 953
79, 1431
80, 1230
81, 1234
82, 1257
83, 1143
84, 552
85, 518
86, 1275
87, 3628
88, 9576
89, 17823
90, 27458
91, 13430
92, 18596
93, 14302
94, 4386
95, 4141
96, 3736
97, 5301
98, 2620
99, 4169
100, 1222
101, 1178
102, 1897
103, 1461
104, 1579
105, 3084
106, 1382
107, 985
108, 3075
109, 5385
110, 2762
111, 2849
112, 3007
113, 2348
114, 1237
115, 1896
116, 1636
117, 1394
118, 1647
119, 1171
120, 781
121, 1010
122, 1242
123, 612
124, 726
125, 1147
126, 959
127, 1552
128, 2570
129, 2377
130, 538
131, 941
132, 3350
133, 3352
134, 3223
135, 5240
136, 1295
137, 806
138, 2151
139, 3469
140, 541
141, 602
142, 844
143, 1004
144, 1114
145, 724
146, 640
147, 1374
148, 2038
149, 6061
150, 4674
151, 3943
152, 4058
153, 5188
154, 6200
155, 2482
156, 1731
157, 2094
158, 1485
159, 1302
160, 319
161, 225
162, 437
163, 455
164, 342
165, 492
166, 442
167, 300
168, 1
169, 97
170, 174
171, 421
172, 459
173, 414
174, 331
175, 376
176, 414
177, 378
178, 355
179, 501
180, 674
181, 611
182, 610
183, 555
184, 293
185, 224
186, 670
187, 2135
188, 3329
189, 1554
190, 2879
191, 2101
192, 2186
193, 1045
194, 1459
195, 2738
196, 855
197, 1372
198, 1541
199, 3624
200, 1130
201, 1416
202, 292
203, 631
204, 2145
205, 2752
206, 446
207, 637
208, 1104
209, 731
210, 835
211, 1550
212, 2922
213, 2132
214, 2733
215, 5293
216, 2027
217, 2040
218, 4412
219, 1393
220, 1521
221, 4030
222, 4855
223, 4048
224, 5278
225, 9879
226, 4914
227, 9657
228, 19511
229, 10130
230, 7561
231, 3860
232, 3326
233, 4223
234, 4639
235, 1660
236, 1168
237, 1218
238, 1535
239, 1472
240, 1556
241, 1528
242, 1504
243, 1380
244, 1330
245, 1390
246, 1207
247, 732
248, 665
249, 511
250, 369
251, 305
252, 268
253, 1
254, 122
255, 213
256, 573
257, 669
258, 525
259, 383
260, 267
261, 279
262, 609
263, 1235
264, 3267
265, 7680
266, 15225
267, 12326
268, 5046
269, 12894
270, 5677
271, 5074
272, 5901
273, 7547
274, 2697
275, 2115
276, 3972
277, 8085
278, 5884
279, 3346
280, 2330
281, 3899
282, 7219
283, 1664
284, 2240
285, 3868
286, 857
287, 1133
288, 544
289, 752
290, 696
291, 2292
292, 6670
293, 2489
294, 3493
295, 12653
296, 20175
297, 18217
298, 18548
299, 15881
300, 9065
301, 6568
302, 5457
303, 2373
304, 1560
305, 395
306, 227
307, 213
308, 246
309, 527
310, 1419
311, 3651
312, 2717
313, 3324
314, 2447
315, 1284
316, 1398
317, 1649
318, 1715
319, 1730
320, 1761
321, 1601
322, 652
323, 396
324, 377
325, 347
326, 344
327, 302
328, 258
329, 189
330, 180
331, 241
332, 382
333, 307
334, 212
335, 1
336, 108
337, 196
338, 524
339, 515
340, 397
341, 305
342, 217
343, 131
344, 223
345, 1126
346, 2057
347, 2499
348, 2469
349, 2949
350, 6282
351, 11646
352, 6424
353, 11532
354, 9402
355, 11549
356, 6027
357, 3597
358, 3672
359, 6226
360, 10123
361, 13454
362, 8060
363, 9241
364, 6432
365, 4519
366, 10097
367, 13835
368, 10361
369, 9401
370, 19413
371, 24971
372, 28963
373, 33501
374, 41001
375, 21574
376, 23849
377, 29070
378, 15405
379, 2590
380, 799
381, 578
382, 219
383, 129
384, 285
385, 716
386, 1998
387, 5304
388, 5818
389, 8783
390, 12978
391, 32645
392, 29373
393, 43418
394, 14128
395, 16069
396, 12115
397, 3395
398, 2352
399, 2975
400, 2605
401, 1891
402, 3093
403, 5971
404, 4645
405, 4097
406, 4366
407, 9308
408, 5707
409, 7237
410, 8615
411, 10839
412, 15104
413, 17134
414, 6143
415, 2812
416, 1067
417, 1393
418, 2825
419, 4547
420, 4369
421, 2109
422, 6246
423, 2322
424, 2000
425, 3781
426, 7627
427, 2479
428, 2147
429, 2913
430, 1047
431, 1089
432, 1358
433, 696
434, 1676
435, 3307
436, 783
437, 1602
438, 2297
439, 2112
440, 4577
441, 2672
442, 2780
443, 3402
444, 4020
445, 2898
446, 4249
447, 10009
448, 4183
449, 3727
450, 5990
451, 11652
452, 5192
453, 5719
454, 5935
455, 9218
456, 9146
457, 5911
458, 11085
459, 6499
460, 2222
461, 781
462, 1350
463, 1874
464, 1551
465, 3880
466, 1879
467, 2215
468, 5225
469, 1081
470, 1127
471, 465
472, 263
473, 217
474, 198
475, 282
476, 488
477, 1504
478, 1762
479, 1325
480, 898
481, 1077
482, 923
483, 652
484, 633
485, 1
486, 80
487, 143
488, 248
489, 289
490, 331
491, 291
492, 260
493, 296
494, 286
495, 219
496, 166
497, 163
498, 462
499, 1961
500, 5968
501, 10380
502, 5035
503, 6428
504, 2797
505, 4508
506, 10912
507, 3097
508, 5261
509, 288
510, 289
511, 314
512, 806
513, 532
514, 473
515, 521
516, 364
517, 341
518, 366
519, 156
520, 245
521, 439
522, 695
523, 810
524, 778
525, 443
526, 340
527, 334
528, 264
529, 188
530, 530
531, 2140
532, 6709
533, 668
534, 1027
535, 3569
536, 1350
537, 692
538, 2559
539, 1448
540, 390
541, 415
542, 1208
543, 1915
544, 715
545, 990
546, 1031
547, 656
548, 1831
549, 5144
550, 7021
551, 11144
552, 3520
553, 1281
554, 678
555, 541
556, 427
557, 687
558, 1617
559, 1940
560, 353
561, 277
562, 124
563, 229
564, 384
565, 1472
566, 1437
567, 814
568, 750
569, 811
570, 532
571, 590
572, 714
573, 690
574, 774
575, 443
576, 352
577, 652
578, 2084
579, 1125
580, 854
581, 1895
582, 1952
583, 2229
584, 1038
585, 3031
586, 6163
587, 8571
588, 2302
589, 2395
590, 344
591, 354
592, 247
593, 169
594, 88
595, 69
596, 44
597, 185
598, 582
599, 365
600, 1388
601, 3162
602, 1857
603, 1360
604, 3258
605, 4732
606, 2036
607, 5389
608, 2409
609, 927
610, 1259
611, 2190
612, 1135
613, 1030
614, 1839
615, 3364
616, 6144
617, 4160
618, 2382
619, 2666
620, 5415
621, 15945
622, 6562
623, 3448
624, 1895
625, 1351
626, 1211
627, 1282
628, 620
629, 513
630, 1327
631, 3844
632, 6999
633, 4804
634, 9110
635, 6220
636, 3458
637, 1554
638, 2414
639, 937
640, 969
641, 1060
642, 752
643, 638
644, 526
645, 445
646, 398
647, 393
648, 497
649, 642
650, 386
651, 392
652, 1163
653, 529
654, 251
655, 335
656, 392
657, 455
658, 459
659, 329
660, 193
661, 240
662, 1000
663, 2177
664, 3013
665, 2944
666, 4739
667, 2177
668, 1393
669, 1714
670, 1216
671, 896
672, 2464
673, 3660
674, 1801
675, 2466
676, 6578
677, 1248
678, 924
679, 733
680, 297
681, 348
682, 471
683, 262
684, 470
685, 2358
686, 4950
687, 2670
688, 3454
689, 5458
690, 3188
691, 5468
692, 3352
693, 1925
694, 498
695, 317
696, 617
697, 732
698, 379
699, 248
700, 303
701, 283
702, 389
703, 939
704, 1473
705, 1661
706, 2523
707, 2073
708, 2744
709, 2973
710, 5861
711, 8754
712, 8637
713, 3423
714, 994
715, 1325
716, 2212
717, 3657
718, 461
719, 279
720, 169
721, 50
722, 54
723, 43
724, 41
725, 92
726, 255
727, 1645
728, 1711
729, 738
730, 2885
731, 2605
732, 5316
733, 3719
734, 3018
735, 4063
736, 12434
737, 2170
738, 4228
739, 7274
740, 2072
741, 2500
742, 4805
743, 1724
744, 1558
745, 3036
746, 1854
747, 1139
748, 1474
749, 2291
750, 571
751, 1770
752, 996
753, 1230
754, 138
755, 90
756, 278
757, 545
758, 1101
759, 1482
760, 934
761, 390
762, 422
763, 333
764, 183
765, 213
766, 212
767, 245
768, 269
769, 352
770, 393
771, 298
772, 242
773, 211
774, 188
775, 158
776, 457
777, 1906
778, 5411
779, 2238
780, 2224
781, 2076
782, 2072
783, 2490
784, 5553
785, 3427
786, 4778
787, 2002
788, 839
789, 889
790, 624
791, 573
792, 1521
793, 2546
794, 1298
795, 795
796, 2040
797, 763
798, 964
799, 976
800, 1003
801, 1364
802, 399
803, 441
804, 2128
805, 9038
806, 13621
807, 29077
808, 14274
809, 5889
810, 2454
811, 1802
812, 1578
813, 189
814, 271
815, 377
816, 730
817, 708
818, 1615
819, 2499
820, 1214
821, 407
822, 1113
823, 1914
824, 2085
825, 1133
826, 379
827, 761
828, 2197
829, 1615
830, 1062
831, 892
832, 1424
833, 1152
834, 671
835, 1199
836, 1091
837, 1158
838, 316
839, 420
840, 2009
841, 3995
842, 8356
843, 1839
844, 1343
845, 2011
846, 603
847, 2266
848, 3406
849, 2496
850, 5478
851, 918
852, 1481
853, 2565
854, 5965
855, 808
856, 2674
857, 857
858, 953
859, 958
860, 1325
861, 698
862, 313
863, 260
864, 124
865, 62
866, 114
867, 59
868, 98
869, 186
870, 285
871, 616
872, 2165
873, 2631
874, 1438
875, 1347
876, 4287
877, 2031
878, 1205
879, 672
880, 1525
881, 3149
882, 607
883, 643
884, 610
885, 453
886, 533
887, 393
888, 255
889, 438
890, 2517
891, 6282
892, 5116
893, 1569
894, 473
895, 827
896, 939
897, 486
898, 532
899, 611
900, 200
901, 144
902, 166
903, 183
904, 193
905, 286
906, 371
907, 1581
908, 8857
909, 5697
910, 4301
911, 4222
912, 1219
913, 1477
914, 1236
915, 199
916, 153
917, 145
918, 230
919, 273
920, 460
921, 897
922, 2176
923, 1406
924, 1435
925, 792
926, 628
927, 830
928, 571
929, 409
930, 286
931, 197
932, 209
933, 238
934, 280
935, 403
936, 557
937, 1
938, 141
939, 305
940, 786
941, 866
942, 795
943, 693
944, 471
945, 366
946, 261
947, 158
948, 172
949, 283
950, 619
951, 2168
952, 5571
953, 6555
954, 1302
955, 2549
956, 1570
957, 1023
958, 758
959, 882
960, 1997
961, 4453
962, 7532
963, 4867
964, 2957
965, 1518
966, 916
967, 2471
968, 5094
969, 839
970, 985
971, 2195
972, 1591
973, 1325
974, 1000
975, 1038
976, 1083
977, 1595
978, 1780
979, 1601
980, 1055
981, 868
982, 2092
983, 2337
984, 2285
985, 2191
986, 1961
987, 1211
988, 628
989, 1225
990, 2728
991, 4921
992, 8879
993, 5331
994, 875
995, 1133
996, 1635
997, 1304
998, 1986
999, 1052
1000, 809
1001, 524
1002, 228
1003, 227
1004, 398
1005, 317
1006, 448
1007, 599
1008, 782
1009, 1314
1010, 829
1011, 2092
1012, 4734
1013, 5624
1014, 4825
1015, 1058
1016, 885
1017, 345
1018, 143
1019, 202
1020, 278
1021, 541
1022, 651
1023, 1
1024, 141
1025, 281
1026, 653
1027, 477
1028, 389
1029, 413
1030, 414
1031, 333
1032, 420
1033, 588
1034, 619
1035, 530
1036, 356
1037, 179
1038, 159
1039, 379
1040, 1681
1041, 4196
1042, 10275
1043, 7789
1044, 17064
1045, 9143
1046, 15269
1047, 7893
1048, 6871
1049, 2820
1050, 2017
1051, 3698
1052, 5901
1053, 2327
1054, 5471
1055, 10988
1056, 16124
1057, 19124
1058, 7830
1059, 6916
1060, 4326
1061, 3826
1062, 5578
1063, 16654
1064, 39945
1065, 30923
1066, 33522
1067, 24383
1068, 18316
1069, 7891
1070, 9526
1071, 5096
1072, 2677
1073, 4534
1074, 1718
1075, 1991
1076, 5180
1077, 2903
1078, 1957
1079, 1267
1080, 1664
1081, 414
1082, 347
1083, 284
1084, 360
1085, 1156
1086, 3811
1087, 16947
1088, 20575
1089, 14871
1090, 10002
1091, 3537
1092, 3432
1093, 530
1094, 479
1095, 746
1096, 1470
1097, 1445
1098, 1985
1099, 4538
1100, 1516
1101, 4736
1102, 5254
1103, 9480
1104, 11247
1105, 9411
1106, 1690
1107, 1529
1108, 3539
1109, 4435
1110, 7653
1111, 3634
1112, 2485
1113, 3187
1114, 922
1115, 748
1116, 645
1117, 975
1118, 2962
1119, 8468
1120, 3897
1121, 5434
1122, 8661
1123, 5390
1124, 9624
1125, 23807
1126, 16158
1127, 18045
1128, 26252
1129, 48099
1130, 75626
1131, 41240
1132, 30737
1133, 34872
1134, 38176
1135, 14689
1136, 19053
1137, 11849
1138, 8275
1139, 7794
1140, 7284
1141, 2425
1142, 2008
1143, 526
1144, 629
1145, 2478
1146, 4872
1147, 4285
1148, 6955
1149, 15147
1150, 19209
1151, 25909
1152, 6955
1153, 4336
1154, 4012
1155, 1767
1156, 3213
1157, 3245
1158, 2031
1159, 2305
1160, 3356
1161, 1445
1162, 840
1163, 1228
1164, 2131
1165, 1903
1166, 1933
1167, 869
1168, 1649
1169, 3789
1170, 961
1171, 1802
1172, 4513
1173, 2555
1174, 2671
1175, 1403
1176, 1161
1177, 915
1178, 1321
1179, 2758
1180, 6709
1181, 4770
1182, 3298
1183, 2112
1184, 1906
1185, 1535
1186, 1829
1187, 1909
1188, 710
1189, 810
1190, 1484
1191, 1552
1192, 1138
1193, 2283
1194, 1155
1195, 783
1196, 1120
1197, 2728
1198, 1189
1199, 953
1200, 797
1201, 702
1202, 680
1203, 732
1204, 543
1205, 530
1206, 1215
1207, 3259
1208, 4642
1209, 3836
1210, 9787
1211, 2621
1212, 3857
1213, 11671
1214, 3530
1215, 496
1216, 655
1217, 3245
1218, 3240
1219, 6861
1220, 4518
1221, 3723
1222, 2631
1223, 1483
1224, 1452
1225, 2122
1226, 891
1227, 1353
1228, 1060
1229, 1340
1230, 799
1231, 666
1232, 1462
1233, 2250
1234, 1804
1235, 1461
1236, 1080
1237, 880
1238, 1164
1239, 852
1240, 938
1241, 1042
1242, 932
1243, 950
1244, 1082
1245, 1035
1246, 964
1247, 1169
1248, 486
1249, 652
1250, 2269
1251, 3798
1252, 11412
1253, 4363
1254, 1710
1255, 2455
1256, 2700
1257, 589
1258, 2048
1259, 5639
1260, 1618
1261, 2208
1262, 1589
1263, 3322
1264, 1798
1265, 2300
1266, 2685
1267, 5198
1268, 7096
1269, 14656
1270, 1485
1271, 2547
1272, 6703
1273, 3818
1274, 6014
1275, 6784
1276, 3519
1277, 7107
1278, 5726
1279, 4208
1280, 3563
1281, 8694
1282, 4288
1283, 8199
1284, 3445
1285, 1927
1286, 2335
1287, 5142
1288, 11622
1289, 2323
1290, 965
1291, 3784
1292, 5008
1293, 13358
1294, 8151
1295, 3941
1296, 2618
1297, 3849
1298, 9179
1299, 1461
1300, 990
1301, 1242
1302, 3213
1303, 2640
1304, 3956
1305, 6530
1306, 1973
1307, 3137
1308, 1746
1309, 679
1310, 1042
1311, 2188
1312, 1726
1313, 3106
1314, 1436
1315, 1455
1316, 2414
1317, 3427
1318, 1953
1319, 2380
1320, 3176
1321, 6400
1322, 3638
1323, 1439
1324, 1816
1325, 3269
1326, 3115
1327, 1476
1328, 2222
1329, 1008
1330, 1434
1331, 868
1332, 862
1333, 2119
1334, 5223
1335, 11123
1336, 8688
1337, 8333
1338, 6852
1339, 5690
1340, 4718
1341, 3605
1342, 3275
1343, 4327
1344, 1880
1345, 606
1346, 344
1347, 199
1348, 224
1349, 485
1350, 1782
1351, 759
1352, 552
1353, 1054
1354, 1692
1355, 936
1356, 599
1357, 759
1358, 589
1359, 346
1360, 314
1361, 515
1362, 802
1363, 897
1364, 973
1365, 1
1366, 122
1367, 203
1368, 444
1369, 424
1370, 349
1371, 281
1372, 317
1373, 288
1374, 262
1375, 238
1376, 315
1377, 301
1378, 266
1379, 278
1380, 912
1381, 2080
1382, 3838
1383, 4800
1384, 12842
1385, 16771
1386, 7799
1387, 9941
1388, 3320
1389, 3508
1390, 2400
1391, 3536
1392, 2731
1393, 1081
1394, 1581
1395, 2443
1396, 1090
1397, 2095
1398, 3328
1399, 1538
1400, 1551
1401, 2703
1402, 3338
1403, 3345
1404, 2824
1405, 1909
1406, 1265
1407, 1336
1408, 1807
1409, 819
1410, 2799
1411, 1534
1412, 391
1413, 764
1414, 2260
1415, 7054
1416, 2638
1417, 3627
1418, 3783
1419, 1075
1420, 1386
1421, 3595
1422, 5805
1423, 10229
1424, 4547
1425, 5721
1426, 2794
1427, 1380
1428, 693
1429, 803
1430, 1533
1431, 3828
1432, 755
1433, 704
1434, 534
1435, 580
1436, 1281
1437, 1685
1438, 447
1439, 597
1440, 2221
1441, 3960
1442, 1967
1443, 1126
1444, 2966
1445, 4962
1446, 2593
1447, 2476
1448, 4551
1449, 9385
1450, 2711
1451, 2655
1452, 2086
1453, 1578
1454, 1251
1455, 1322
1456, 4158
1457, 15090
1458, 19601
1459, 50711
1460, 28191
1461, 17573
1462, 9607
1463, 10712
1464, 16843
1465, 5367
1466, 6288
1467, 13389
1468, 11381
1469, 6404
1470, 5870
1471, 9030
1472, 15722
1473, 17901
1474, 3164
1475, 4790
1476, 762
1477, 1180
1478, 201
1479, 158
1480, 276
1481, 1507
1482, 4078
1483, 1355
1484, 2171
1485, 538
1486, 623
1487, 1899
1488, 5195
1489, 634
1490, 770
1491, 1510
1492, 4386
1493, 1782
1494, 1504
1495, 1216
1496, 1676
1497, 1826
1498, 2005
1499, 607
1500, 543
1501, 760
1502, 470
1503, 363
1504, 298
1505, 287
1506, 277
1507, 369
1508, 1028
1509, 2160
1510, 5736
1511, 11496
1512, 20261
1513, 36684
1514, 25505
1515, 9353
1516, 10687
1517, 4764
1518, 5375
1519, 1728
1520, 840
1521, 1544
1522, 3771
1523, 263
1524, 606
1525, 2841
1526, 3807
1527, 5402
1528, 5576
1529, 4961
1530, 3358
1531, 4111
1532, 3192
1533, 2732
1534, 2619
1535, 964
1536, 1112
1537, 1149
1538, 320
1539, 299
1540, 419
1541, 398
1542, 372
1543, 323
1544, 358
1545, 551
1546, 693
1547, 599
1548, 1
1549, 141
1550, 318
1551, 637
1552, 637
1553, 1091
1554, 1631
1555, 1745
1556, 2110
1557, 2782
1558, 3633
1559, 4905
1560, 7176
1561, 10219
1562, 10224
1563, 9979
1564, 11953
1565, 15239
1566, 13516
1567, 3736
1568, 2575
1569, 2467
1570, 4093
1571, 9996
1572, 12406
1573, 4807
1574, 2089
1575, 2414
1576, 5189
1577, 2198
1578, 4887
1579, 16220
1580, 2314
1581, 2710
1582, 1525
1583, 815
1584, 1541
1585, 3769
1586, 13278
1587, 4536
1588, 4326
1589, 10547
1590, 12949
1591, 6927
1592, 4166
1593, 2624
1594, 2491
1595, 3689
1596, 1331
1597, 1550
1598, 1687
1599, 797
1600, 1354
1601, 3918
1602, 3710
1603, 1402
1604, 1533
1605, 2083
1606, 6735
1607, 3692
1608, 3608
1609, 2750
1610, 2133
1611, 1230
1612, 541
1613, 1146
1614, 2041
1615, 2973
1616, 4061
1617, 5277
1618, 4057
1619, 2497
1620, 1128
1621, 2338
1622, 7080
1623, 5582
1624, 2465
1625, 5074
1626, 1903
1627, 1402
1628, 3199
1629, 6321
1630, 831
1631, 1284
1632, 1938
1633, 529
1634, 563
1635, 1366
1636, 5423
1637, 483
1638, 507
1639, 859
1640, 444
1641, 904
1642, 2133
1643, 366
1644, 456
1645, 573
1646, 972
1647, 1926
1648, 4788
1649, 11180
1650, 14764
1651, 8845
1652, 5437
1653, 3225
1654, 982
1655, 1113
1656, 1954
1657, 2070
1658, 457
1659, 1453
1660, 2513
1661, 4387
1662, 2175
1663, 2046
1664, 4012
1665, 1259
1666, 1153
1667, 1403
1668, 2487
1669, 5689
1670, 2457
1671, 1298
1672, 1255
1673, 1391
1674, 565
1675, 511
1676, 642
1677, 1137
1678, 1150
1679, 961
1680, 1144
1681, 1426
1682, 858
1683, 578
1684, 711
1685, 560
1686, 1078
1687, 2022
1688, 6177
1689, 10923
1690, 7453
1691, 1966
1692, 1380
1693, 1067
1694, 523
1695, 888
1696, 2495
1697, 1801
1698, 724
1699, 929
1700, 1353
1701, 1024
1702, 1612
1703, 1915
1704, 2153
1705, 1601
1706, 564
1707, 487
1708, 1
1709, 134
1710, 243
1711, 603
1712, 709
1713, 663
1714, 603
1715, 464
1716, 338
1717, 207
1718, 166
1719, 573
1720, 1859
1721, 4236
1722, 4335
1723, 2457
1724, 1965
1725, 2273
1726, 3105
1727, 5637
1728, 2234
1729, 3071
1730, 1116
1731, 1832
1732, 4231
1733, 2738
1734, 1601
1735, 2942
1736, 5874
1737, 4039
1738, 6391
1739, 12864
1740, 6495
1741, 4133
1742, 5758
1743, 3279
1744, 3131
1745, 2901
1746, 1716
1747, 1599
1748, 749
1749, 196
1750, 146
1751, 57
1752, 60
1753, 37
1754, 23
1755, 78
1756, 240
1757, 695
1758, 1314
1759, 3087
1760, 2140
1761, 1001
1762, 1590
1763, 2675
1764, 802
1765, 1199
1766, 901
1767, 1306
1768, 943
1769, 1023
1770, 304
1771, 211
1772, 220
1773, 214
1774, 384
1775, 439
1776, 590
1777, 480
1778, 966
1779, 3663
1780, 3601
1781, 7306
1782, 10031
1783, 3354
1784, 4728
1785, 5352
1786, 4497
1787, 5947
1788, 1430
1789, 661
1790, 413
1791, 389
1792, 1327
1793, 3279
1794, 1342
1795, 1338
1796, 3389
1797, 1180
1798, 767
1799, 710
1800, 1209
1801, 1500
1802, 504
1803, 487
1804, 563
1805, 846
1806, 390
1807, 354
1808, 295
1809, 269
1810, 658
1811, 863
1812, 1254
1813, 1096
1814, 397
1815, 429
1816, 413
1817, 224
1818, 203
1819, 187
1820, 172
1821, 172
1822, 176
1823, 132
1824, 354
1825, 1703
1826, 4104
1827, 265
1828, 512
1829, 781
1830, 1595
1831, 712
1832, 1581
1833, 2675
1834, 5381
1835, 5624
1836, 10891
1837, 10454
1838, 18228
1839, 5369
1840, 4037
1841, 5062
1842, 1032
1843, 599
1844, 273
1845, 318
1846, 248
1847, 241
1848, 367
1849, 502
1850, 1037
1851, 500
1852, 1972
1853, 5447
1854, 4091
1855, 2175
1856, 1786
1857, 2051
1858, 787
1859, 778
1860, 1090
1861, 1046
1862, 1138
1863, 869
1864, 1034
1865, 1348
1866, 872
1867, 868
1868, 1245
1869, 1063
1870, 552
1871, 544
1872, 755
1873, 328
1874, 199
1875, 152
1876, 179
1877, 187
1878, 141
1879, 203
1880, 963
1881, 1957
1882, 4013
1883, 5630
1884, 17289
1885, 1327
1886, 1382
1887, 3230
1888, 5334
1889, 10452
1890, 1079
1891, 511
1892, 400
1893, 567
1894, 559
1895, 661
1896, 1185
1897, 939
1898, 1098
1899, 2676
1900, 6473
1901, 10966
1902, 13021
1903, 5405
1904, 3955
1905, 7234
1906, 5644
1907, 5060
1908, 3010
1909, 906
1910, 718
1911, 405
1912, 200
1913, 348
1914, 1092
1915, 3475
1916, 6770
1917, 3494
1918, 4405
1919, 2675
1920, 2667
1921, 5268
1922, 1657
1923, 1212
1924, 2507
1925, 1242
1926, 1247
1927, 327
1928, 402
1929, 454
1930, 409
1931, 692
1932, 1969
1933, 582
1934, 1485
1935, 2085
1936, 2166
1937, 3700
1938, 6619
1939, 3522
1940, 6493
1941, 1718
1942, 1399
1943, 1068
1944, 525
1945, 528
1946, 588
1947, 466
1948, 337
1949, 168
1950, 63
1951, 29
1952, 30
1953, 29
1954, 31
1955, 24
1956, 20
1957, 20
1958, 49
1959, 65
1960, 145
1961, 327
1962, 778
1963, 602
1964, 463
1965, 600
1966, 444
1967, 314
1968, 228
1969, 270
1970, 280
1971, 214
1972, 175
1973, 138
1974, 175
1975, 810
1976, 1889
1977, 993
1978, 1617
1979, 1167
1980, 1225
1981, 2481
1982, 5088
1983, 8425
1984, 8269
1985, 5626
1986, 2834
1987, 1657
1988, 2719
1989, 4658
1990, 1839
1991, 820
1992, 695
1993, 552
1994, 671
1995, 1456
1996, 2651
1997, 895
1998, 1808
1999, 3934

==> data/ratio_lp_freq.txt <==
ratioSmall, percentUtts
10, 0.00
20, 0.81
30, 5.09
40, 16.28
50, 26.75
60, 30.37
70, 17.77
80, 2.73
90, 0.18
100, 0.02


==> data/thres_value_trace.txt <==
i, frame, threshold, numTokens
0, 0, 1087.0, 1052
1, 1000, 1187.0, 3934
2, 2000, 1287.0, 2367
3, 3000, 1387.0, 269
4, 4000, 1484.0, 329
5, 5000, 1530.0, 1374
6, 6000, 1530.0, 493
7, 7000, 1542.0, 342
8, 8000, 1642.0, 709
9, 9000, 1738.0, 1771
10, 10000, 1739.0, 3600
11, 11000, 1793.0, 1256
12, 12000, 1893.0, 7873
13, 13000, 1993.0, 1783
14, 14000, 2055.0, 8746
15, 15000, 2055.0, 241
16, 16000, 2062.0, 20927
17, 17000, 2152.0, 158
18, 18000, 2152.0, 335
19, 19000, 2152.0, 720
20, 20000, 2152.0, 5544
21, 21000, 2152.0, 4350
22, 22000, 2164.0, 3296
23, 23000, 2261.0, 3770
24, 24000, 2271.0, 6988
25, 25000, 2323.0, 608
26, 26000, 2261.0, 1209
27, 27000, 2161.0, 1113
28, 28000, 2100.0, 11551
29, 29000, 2006.0, 3372
30, 30000, 1906.0, 2135
31, 31000, 1806.0, 13075
32, 32000, 1739.0, 7377
33, 33000, 1739.0, 1616
34, 34000, 1723.0, 1517
35, 35000, 1721.0, 7448
36, 36000, 1694.0, 2887
37, 37000, 1680.0, 321
38, 38000, 1643.0, 4042
39, 39000, 1582.0, 11135
40, 40000, 1492.0, 1704
41, 41000, 1474.0, 3853
42, 42000, 1498.0, 345
43, 43000, 1422.0, 506
44, 44000, 1465.0, 8315
45, 45000, 1563.0, 377
46, 46000, 1579.0, 29049
47, 47000, 1679.0, 16237
48, 48000, 1736.0, 12015
49, 49000, 1794.0, 784
50, 50000, 1878.0, 1099
51, 51000, 1925.0, 1450
52, 52000, 1935.0, 1695
53, 53000, 2035.0, 729
54, 54000, 2135.0, 8688
55, 55000, 2151.0, 2793
56, 56000, 2151.0, 5204
57, 57000, 2156.0, 633
58, 58000, 2242.0, 373
59, 59000, 2264.0, 446
60, 60000, 2221.0, 15879
61, 61000, 2309.0, 1901
62, 62000, 2223.0, 413
63, 63000, 2123.0, 452
64, 64000, 2049.0, 668
65, 65000, 2019.0, 4385
66, 66000, 2014.0, 3680
67, 67000, 1936.0, 2430
68, 68000, 1837.0, 409
69, 69000, 1814.0, 2801
70, 70000, 1779.0, 25324
71, 71000, 1779.0, 409
72, 72000, 1692.0, 7531
73, 73000, 1593.0, 1189
74, 74000, 1525.0, 1273
75, 75000, 1494.0, 272
76, 76000, 1465.0, 1423
77, 77000, 1449.0, 8208
78, 78000, 1349.0, 2622
79, 79000, 1272.0, 952
80, 80000, 1349.0, 1286
81, 81000, 1337.0, 5287
82, 82000, 1432.0, 176
83, 83000, 1492.0, 8913
84, 84000, 1498.0, 4556
85, 85000, 1598.0, 6384
86, 86000, 1698.0, 766
87, 87000, 1771.0, 39504
88, 88000, 1802.0, 186
89, 89000, 1902.0, 4162
90, 90000, 2002.0, 768
91, 91000, 2102.0, 2801
92, 92000, 2200.0, 928
93, 93000, 2300.0, 1249
94, 94000, 2344.0, 1293
95, 95000, 2344.0, 745
96, 96000, 2344.0, 444
97, 97000, 2344.0, 14006
98, 98000, 2344.0, 2151
99, 99000, 2344.0, 3615
100, 100000, 2393.0, 12299
101, 101000, 2426.0, 8218
102, 102000, 2482.0, 2625
103, 103000, 2486.0, 3623
104, 104000, 2551.0, 1963
105, 105000, 2552.0, 601
106, 106000, 2487.0, 2091
107, 107000, 2431.0, 5262
108, 108000, 2331.0, 990
109, 109000, 2312.0, 1332
110, 110000, 2249.0, 2803
111, 111000, 2162.0, 1038
112, 112000, 2162.0, 10775
113, 113000, 2197.0, 2437
114, 114000, 2213.0, 3129
115, 115000, 2115.0, 30827
116, 116000, 2163.0, 2829
117, 117000, 2063.0, 3467
118, 118000, 2008.0, 275
119, 119000, 1971.0, 450
120, 120000, 1871.0, 6112
121, 121000, 1771.0, 13824
122, 122000, 1673.0, 228
123, 123000, 1573.0, 698
124, 124000, 1499.0, 1656
125, 125000, 1499.0, 548
126, 126000, 1499.0, 1206
127, 127000, 1520.0, 2243
128, 128000, 1620.0, 377
129, 129000, 1709.0, 318
130, 130000, 1809.0, 241
131, 131000, 1909.0, 688
132, 132000, 1988.0, 1710
133, 133000, 1990.0, 4801
134, 134000, 2090.0, 2119
135, 135000, 2142.0, 12358
136, 136000, 2242.0, 1126
137, 137000, 2257.0, 7928
138, 138000, 2310.0, 554
139, 139000, 2407.0, 556
140, 140000, 2407.0, 8365
141, 141000, 2492.0, 1686
142, 142000, 2555.0, 569
143, 143000, 2557.0, 6233
144, 144000, 2655.0, 219
145, 145000, 2724.0, 9759
146, 146000, 2775.0, 1802
147, 147000, 2809.0, 1210
148, 148000, 2809.0, 5088
149, 149000, 2809.0, 1694
150, 150000, 2851.0, 4832
151, 151000, 2867.0, 198
152, 152000, 2796.0, 5022
153, 153000, 2696.0, 7193
154, 154000, 2596.0, 687
155, 155000, 2496.0, 645
156, 156000, 2396.0, 2274
157, 157000, 2296.0, 1266
158, 158000, 2196.0, 7054
159, 159000, 2096.0, 4479
160, 160000, 1999.0, 52490
161, 161000, 1997.0, 348
162, 162000, 1969.0, 838
163, 163000, 1869.0, 607
164, 164000, 1769.0, 15641
165, 165000, 1672.0, 1230
166, 166000, 1655.0, 605
167, 167000, 1648.0, 3878
168, 168000, 1648.0, 3314
169, 169000, 1627.0, 395
170, 170000, 1530.0, 1773
171, 171000, 1504.0, 1785
172, 172000, 1504.0, 15824
173, 173000, 1504.0, 738
174, 174000, 1467.0, 1306
175, 175000, 1466.0, 224
176, 176000, 1406.0, 6167
177, 177000, 1370.0, 1947
178, 178000, 1370.0, 5838
179, 179000, 1311.0, 6890
180, 180000, 1307.0, 2713
181, 181000, 1307.0, 6434
182, 182000, 1303.0, 773
183, 183000, 1230.0, 1567
184, 184000, 1321.0, 275
185, 185000, 1421.0, 716
186, 186000, 1468.0, 1408
187, 187000, 1564.0, 3187
188, 188000, 1664.0, 1801
189, 189000, 1764.0, 1844
190, 190000, 1864.0, 555
191, 191000, 1877.0, 1079
192, 192000, 1955.0, 520
193, 193000, 1969.0, 1951
194, 194000, 2008.0, 1716
195, 195000, 2008.0, 2818
196, 196000, 2008.0, 1963
197, 197000, 2008.0, 6423
198, 198000, 2024.0, 1703
199, 199000, 2105.0, 252
200, 200000, 2105.0, 4544
201, 201000, 2134.0, 7183
202, 202000, 2135.0, 5466
203, 203000, 2063.0, 3613
204, 204000, 1979.0, 17177
205, 205000, 1984.0, 12390
206, 206000, 2053.0, 36367
207, 207000, 2031.0, 14852
208, 208000, 1936.0, 264
209, 209000, 1964.0, 215
210, 210000, 1875.0, 291
211, 211000, 1775.0, 3259
212, 212000, 1748.0, 15395
213, 213000, 1848.0, 2008
214, 214000, 1928.0, 611
215, 215000, 1972.0, 567
216, 216000, 2072.0, 2361
217, 217000, 2144.0, 2511
218, 218000, 2175.0, 4509
219, 219000, 2191.0, 1613
220, 220000, 2183.0, 4510
221, 221000, 2083.0, 15725
222, 222000, 1983.0, 1391
223, 223000, 1883.0, 173
224, 224000, 1789.0, 1632
225, 225000, 1689.0, 1851
226, 226000, 1683.0, 1801
227, 227000, 1683.0, 4582
228, 228000, 1683.0, 4074
229, 229000, 1681.0, 551
230, 230000, 1621.0, 30874
231, 231000, 1621.0, 3324
232, 232000, 1531.0, 9283
233, 233000, 1579.0, 2215
234, 234000, 1559.0, 323
235, 235000, 1459.0, 2909
236, 236000, 1416.0, 386
237, 237000, 1480.0, 471
238, 238000, 1580.0, 309
239, 239000, 1668.0, 3030
240, 240000, 1668.0, 2858
241, 241000, 1745.0, 845
242, 242000, 1728.0, 5465
243, 243000, 1629.0, 248
244, 244000, 1536.0, 2262
245, 245000, 1477.0, 908
246, 246000, 1390.0, 2517
247, 247000, 1327.0, 2148
248, 248000, 1295.0, 4778
249, 249000, 1371.0, 1922
250, 250000, 1471.0, 1796
251, 251000, 1571.0, 250
252, 252000, 1671.0, 2840
253, 253000, 1771.0, 1396
254, 254000, 1803.0, 2096
255, 255000, 1803.0, 3508
256, 256000, 1876.0, 974
257, 257000, 1970.0, 4484
258, 258000, 2063.0, 4223
259, 259000, 2113.0, 1140
260, 260000, 2113.0, 17109
261, 261000, 2133.0, 15860
262, 262000, 2133.0, 1770
263, 263000, 2145.0, 5576
264, 264000, 2173.0, 3062
265, 265000, 2181.0, 4490
266, 266000, 2182.0, 5672
267, 267000, 2185.0, 4215
268, 268000, 2085.0, 622
269, 269000, 2009.0, 1165
270, 270000, 1930.0, 3064
271, 271000, 1881.0, 1615
272, 272000, 1781.0, 2301
273, 273000, 1770.0, 8071
274, 274000, 1770.0, 366
275, 275000, 1759.0, 736
276, 276000, 1659.0, 7005
277, 277000, 1639.0, 668
278, 278000, 1657.0, 8699
279, 279000, 1757.0, 24997
280, 280000, 1795.0, 903
281, 281000, 1748.0, 289
282, 282000, 1786.0, 2786
283, 283000, 1886.0, 202
284, 284000, 1815.0, 5117
285, 285000, 1787.0, 850
286, 286000, 1884.0, 6117
287, 287000, 1873.0, 6738
288, 288000, 1793.0, 972
289, 289000, 1693.0, 2358
290, 290000, 1622.0, 806
291, 291000, 1570.0, 570
292, 292000, 1475.0, 1035
293, 293000, 1470.0, 84
294, 294000, 1536.0, 12941
295, 295000, 1636.0, 2500
296, 296000, 1736.0, 1887
297, 297000, 1836.0, 354
298, 298000, 1936.0, 2575
299, 299000, 2036.0, 676
300, 300000, 2057.0, 498
301, 301000, 2100.0, 1097
302, 302000, 2106.0, 3934
303, 303000, 2165.0, 249
304, 304000, 2165.0, 2794
305, 305000, 2228.0, 4105
306, 306000, 2279.0, 8890
307, 307000, 2279.0, 647
308, 308000, 2279.0, 2778
309, 309000, 2324.0, 13638
310, 310000, 2403.0, 165
311, 311000, 2421.0, 269
312, 312000, 2412.0, 392
313, 313000, 2312.0, 3443
314, 314000, 2212.0, 2703
315, 315000, 2171.0, 1824
316, 316000, 2071.0, 1900
317, 317000, 1075.0, 2289
318, 318000, 1175.0, 1050
319, 319000, 1275.0, 1946
320, 320000, 1375.0, 719
321, 321000, 1447.0, 1437
322, 322000, 1521.0, 3933
323, 323000, 1615.0, 261
324, 324000, 1678.0, 2738
325, 325000, 1778.0, 1091
326, 326000, 1859.0, 1425
327, 327000, 1949.0, 907
328, 328000, 1963.0, 2567
329, 329000, 2006.0, 645
330, 330000, 2006.0, 639
331, 331000, 2062.0, 1517
332, 332000, 2084.0, 1103
333, 333000, 2184.0, 4172
334, 334000, 2188.0, 1188
335, 335000, 2189.0, 417
336, 336000, 2232.0, 8488
337, 337000, 2253.0, 8667
338, 338000, 2261.0, 1802
339, 339000, 2261.0, 1430
340, 340000, 2261.0, 879
341, 341000, 2261.0, 10745
342, 342000, 2271.0, 15868
343, 343000, 2271.0, 897
344, 344000, 2287.0, 1822
345, 345000, 2373.0, 8443
346, 346000, 2373.0, 871
347, 347000, 2373.0, 1747
348, 348000, 2373.0, 502
349, 349000, 2356.0, 3615
350, 350000, 2382.0, 213
351, 351000, 2282.0, 374
352, 352000, 2187.0, 7509
353, 353000, 2133.0, 10847
354, 354000, 2085.0, 4235
355, 355000, 1996.0, 320
356, 356000, 1948.0, 4858
357, 357000, 1848.0, 352
358, 358000, 1801.0, 1437
359, 359000, 1797.0, 7873
360, 360000, 1775.0, 159
361, 361000, 1701.0, 342
362, 362000, 1634.0, 52
363, 363000, 1629.0, 449
364, 364000, 1605.0, 601
365, 365000, 1517.0, 1528
366, 366000, 1476.0, 360
367, 367000, 1476.0, 2588
368, 368000, 1476.0, 3447
369, 369000, 1399.0, 747
370, 370000, 1306.0, 390
371, 371000, 1242.0, 950
372, 372000, 1280.0, 1238
373, 373000, 1380.0, 7239
374, 374000, 1480.0, 23231
375, 375000, 1580.0, 1098
376, 376000, 1649.0, 23632
377, 377000, 1652.0, 247
378, 378000, 1681.0, 810
379, 379000, 1681.0, 3541
380, 380000, 1606.0, 46
381, 381000, 1506.0, 393
382, 382000, 1463.0, 277
383, 383000, 1393.0, 5996
384, 384000, 1385.0, 490
385, 385000, 1413.0, 1090
386, 386000, 1511.0, 437
387, 387000, 1576.0, 2530
388, 388000, 1676.0, 10623
389, 389000, 1776.0, 3951
390, 390000, 1860.0, 6773
391, 391000, 1939.0, 570
392, 392000, 1939.0, 3704
393, 393000, 1947.0, 5098
394, 394000, 2010.0, 469
395, 395000, 2068.0, 1705
396, 396000, 2167.0, 1298
397, 397000, 2197.0, 1260
398, 398000, 2197.0, 1092
399, 399000, 2179.0, 289
400, 400000, 2111.0, 209
401, 401000, 2161.0, 511
402, 402000, 2261.0, 25503
403, 403000, 2361.0, 3047
404, 404000, 2361.0, 1187
405, 405000, 2361.0, 5950
406, 406000, 2448.0, 592
407, 407000, 2524.0, 1425
408, 408000, 2524.0, 8156
409, 409000, 2462.0, 5991
410, 410000, 2372.0, 1192
411, 411000, 2301.0, 2424
412, 412000, 2201.0, 13793
413, 413000, 2162.0, 769
414, 414000, 2146.0, 4374
415, 415000, 2081.0, 719
416, 416000, 2015.0, 6077
417, 417000, 2013.0, 1505
418, 418000, 1924.0, 948
419, 419000, 1923.0, 308
420, 420000, 1909.0, 1731
421, 421000, 2000.0, 326
422, 422000, 2095.0, 6979
423, 423000, 2137.0, 1926
424, 424000, 2204.0, 2213
425, 425000, 2140.0, 3442
426, 426000, 2045.0, 11351
427, 427000, 1945.0, 1465
428, 428000, 1845.0, 379
429, 429000, 1820.0, 2019
430, 430000, 1727.0, 1583
431, 431000, 1663.0, 1712
432, 432000, 1563.0, 7661
433, 433000, 1463.0, 12073
434, 434000, 1428.0, 1168
435, 435000, 1374.0, 1165
436, 436000, 1374.0, 5525
437, 437000, 1374.0, 332
438, 438000, 1374.0, 4803
439, 439000, 1374.0, 307
440, 440000, 1334.0, 4969
441, 441000, 1410.0, 5155
442, 442000, 1510.0, 1429
443, 443000, 1610.0, 232
444, 444000, 1710.0, 456
445, 445000, 1810.0, 1666
446, 446000, 1886.0, 1522
447, 447000, 1986.0, 8147
448, 448000, 2072.0, 1822
449, 449000, 2125.0, 883
450, 450000, 2125.0, 1585
451, 451000, 2125.0, 4466
452, 452000, 2154.0, 1715
453, 453000, 2181.0, 1646
454, 454000, 2222.0, 491
455, 455000, 2279.0, 750
456, 456000, 2279.0, 3374
457, 457000, 2291.0, 2420
458, 458000, 2336.0, 3450
459, 459000, 2436.0, 263
460, 460000, 2437.0, 1253
461, 461000, 2381.0, 790
462, 462000, 2281.0, 1794
463, 463000, 2230.0, 325
464, 464000, 2167.0, 27732
465, 465000, 2081.0, 1922
466, 466000, 2047.0, 717
467, 467000, 1947.0, 491
468, 468000, 1886.0, 1279
469, 469000, 1886.0, 423
470, 470000, 1886.0, 1315
471, 471000, 1884.0, 1018
472, 472000, 1798.0, 8189
473, 473000, 1771.0, 12781
474, 474000, 1725.0, 654
475, 475000, 1671.0, 1107
476, 476000, 1728.0, 23417
477, 477000, 1828.0, 217
478, 478000, 1921.0, 7066
479, 479000, 1980.0, 69364
480, 480000, 2080.0, 3107
481, 481000, 2115.0, 489
482, 482000, 2115.0, 1387
483, 483000, 2115.0, 6284
484, 484000, 2149.0, 3968
485, 485000, 2249.0, 3984
486, 486000, 2304.0, 8498
487, 487000, 2354.0, 1331
488, 488000, 2354.0, 3159
489, 489000, 2398.0, 919
490, 490000, 2398.0, 4399
491, 491000, 2437.0, 2035
492, 492000, 2535.0, 1720
493, 493000, 2614.0, 1510
494, 494000, 2614.0, 317
495, 495000, 2552.0, 864
496, 496000, 2649.0, 1436
497, 497000, 2594.0, 1456
498, 498000, 2494.0, 206
499, 499000, 2394.0, 6131
500, 500000, 2294.0, 7460
501, 501000, 2230.0, 1511
502, 502000, 2209.0, 9003
503, 503000, 2112.0, 3509
504, 504000, 2039.0, 3093
505, 505000, 2037.0, 2692
506, 506000, 1949.0, 4132
507, 507000, 1888.0, 3748
508, 508000, 1789.0, 200
509, 509000, 1784.0, 1481
510, 510000, 1768.0, 534
511, 511000, 1760.0, 3131
512, 512000, 1721.0, 241
513, 513000, 1645.0, 27646
514, 514000, 1628.0, 2139
515, 515000, 1619.0, 448
516, 516000, 1619.0, 4492
517, 517000, 1619.0, 6496
518, 518000, 1673.0, 3849
519, 519000, 1773.0, 7448
520, 520000, 1873.0, 2656
521, 521000, 1967.0, 1106
522, 522000, 2030.0, 281
523, 523000, 2030.0, 4802
524, 524000, 2030.0, 1387
525, 525000, 2103.0, 133
526, 526000, 2194.0, 924
527, 527000, 2208.0, 4083
528, 528000, 2214.0, 4787
529, 529000, 2221.0, 554
530, 530000, 2317.0, 6431
531, 531000, 2332.0, 383
532, 532000, 2332.0, 21968
533, 533000, 2374.0, 13508
534, 534000, 2446.0, 293
535, 535000, 2448.0, 969
536, 536000, 2521.0, 800
537, 537000, 2496.0, 783
538, 538000, 2396.0, 2664
539, 539000, 2311.0, 1217
540, 540000, 2295.0, 2571
541, 541000, 2195.0, 670
542, 542000, 2096.0, 772
543, 543000, 2056.0, 1315
544, 544000, 1993.0, 486
545, 545000, 1927.0, 1172
546, 546000, 1832.0, 7759
547, 547000, 1815.0, 2387
548, 548000, 1773.0, 896
549, 549000, 1693.0, 1239
550, 550000, 1654.0, 3005
551, 551000, 1654.0, 2482
552, 552000, 1604.0, 956
553, 553000, 1522.0, 4641
554, 554000, 1481.0, 936
555, 555000, 1481.0, 2761
556, 556000, 1481.0, 8364
557, 557000, 1418.0, 1550
558, 558000, 1399.0, 200
559, 559000, 1331.0, 2893
560, 560000, 1331.0, 1414
561, 561000, 1389.0, 1657
562, 562000, 1489.0, 25277
563, 563000, 1589.0, 4933
564, 564000, 1689.0, 11145
565, 565000, 1784.0, 460
566, 566000, 1784.0, 546
567, 567000, 1855.0, 11659
568, 568000, 1955.0, 4610
569, 569000, 2022.0, 6520
570, 570000, 2022.0, 5650
571, 571000, 2038.0, 4865
572, 572000, 2065.0, 1288
573, 573000, 2140.0, 17251
574, 574000, 2155.0, 1525
575, 575000, 2155.0, 2648
576, 576000, 2194.0, 1825
577, 577000, 2194.0, 23330
578, 578000, 2207.0, 3465
579, 579000, 2273.0, 3861
580, 580000, 2291.0, 1377
581, 581000, 2209.0, 659
582, 582000, 2155.0, 392
583, 583000, 2069.0, 543
584, 584000, 1969.0, 815
585, 585000, 1869.0, 306
586, 586000, 1794.0, 378
587, 587000, 1766.0, 687
588, 588000, 1718.0, 10993
589, 589000, 1715.0, 3332
590, 590000, 1672.0, 2251
591, 591000, 1614.0, 3035
592, 592000, 1583.0, 1193
593, 593000, 1583.0, 241
594, 594000, 1583.0, 232
595, 595000, 1623.0, 2231
596, 596000, 1723.0, 3849
597, 597000, 1790.0, 15666
598, 598000, 1866.0, 6998
599, 599000, 1869.0, 292
600, 600000, 1853.0, 429
601, 601000, 1891.0, 287
602, 602000, 1807.0, 863
603, 603000, 1707.0, 213
604, 604000, 1636.0, 11959
605, 605000, 1607.0, 1337
606, 606000, 1507.0, 3973
607, 607000, 1467.0, 2411
608, 608000, 1424.0, 439
609, 609000, 1324.0, 4264
610, 610000, 1267.0, 2335
611, 611000, 1267.0, 1250
612, 612000, 1267.0, 248
613, 613000, 1275.0, 107
614, 614000, 1372.0, 464
615, 615000, 1472.0, 871
616, 616000, 1524.0, 2258
617, 617000, 1622.0, 910
618, 618000, 1722.0, 1090
619, 619000, 1730.0, 5731
620, 620000, 1757.0, 11003
621, 621000, 1857.0, 1140
622, 622000, 1904.0, 1458
623, 623000, 1939.0, 231
624, 624000, 2038.0, 2466
625, 625000, 2133.0, 4986
626, 626000, 2224.0, 19440
627, 627000, 2224.0, 1749
628, 628000, 2243.0, 326
629, 629000, 2291.0, 446
630, 630000, 2359.0, 2122
631, 631000, 2341.0, 994
632, 632000, 2241.0, 3712
633, 633000, 2141.0, 463
634, 634000, 2137.0, 4003
635, 635000, 2096.0, 1015
636, 636000, 1996.0, 267
637, 637000, 1896.0, 2818
638, 638000, 1796.0, 1633
639, 639000, 1788.0, 3831
640, 640000, 1753.0, 800
641, 641000, 1733.0, 490
642, 642000, 1669.0, 2072
643, 643000, 1669.0, 1069
644, 644000, 1669.0, 3774
645, 645000, 1074.0, 919
646, 646000, 1174.0, 385
647, 647000, 1274.0, 325
648, 648000, 1374.0, 729
649, 649000, 1474.0, 3532
650, 650000, 1574.0, 369
651, 651000, 1642.0, 9889
652, 652000, 1742.0, 300
653, 653000, 1772.0, 42
654, 654000, 1829.0, 2319
655, 655000, 1877.0, 778
656, 656000, 1877.0, 344
657, 657000, 1908.0, 1193
658, 658000, 1930.0, 635
659, 659000, 1930.0, 5209
660, 660000, 1930.0, 12888
661, 661000, 1992.0, 1325
662, 662000, 2077.0, 473
663, 663000, 2177.0, 1725
664, 664000, 2247.0, 2938
665, 665000, 2247.0, 7890
666, 666000, 2247.0, 1054
667, 667000, 2247.0, 585
668, 668000, 2258.0, 1393
669, 669000, 2358.0, 287
670, 670000, 2368.0, 4920
671, 671000, 2368.0, 1204
672, 672000, 2406.0, 247
673, 673000, 2443.0, 20327
674, 674000, 2438.0, 2102
675, 675000, 2338.0, 2272
676, 676000, 2238.0, 21559
677, 677000, 2139.0, 3242
678, 678000, 2076.0, 379
679, 679000, 2044.0, 207
680, 680000, 1946.0, 1800
681, 681000, 1846.0, 1938
682, 682000, 1746.0, 481
683, 683000, 1646.0, 1445
684, 684000, 1554.0, 3104
685, 685000, 1554.0, 925
686, 686000, 1554.0, 1935
687, 687000, 1458.0, 571
688, 688000, 1390.0, 1879
689, 689000, 1300.0, 8092
690, 690000, 1243.0, 5754
691, 691000, 1243.0, 1311
692, 692000, 1243.0, 453
693, 693000, 1243.0, 727
694, 694000, 1276.0, 323
695, 695000, 1376.0, 2207
696, 696000, 1476.0, 11345
697, 697000, 1576.0, 327
698, 698000, 1658.0, 1016
699, 699000, 1700.0, 6406
700, 700000, 1742.0, 2896
701, 701000, 1759.0, 1472
702, 702000, 1854.0, 1923
703, 703000, 1954.0, 371
704, 704000, 2011.0, 288
705, 705000, 2037.0, 1932
706, 706000, 2037.0, 2276
707, 707000, 2037.0, 6619
708, 708000, 2055.0, 272
709, 709000, 2060.0, 2417
710, 710000, 2150.0, 2745
711, 711000, 2154.0, 375
712, 712000, 2154.0, 436
713, 713000, 2144.0, 2160
714, 714000, 2106.0, 273
715, 715000, 2006.0, 9974
716, 716000, 1906.0, 11690
717, 717000, 1851.0, 1799
718, 718000, 1835.0, 15051
719, 719000, 1814.0, 2251
720, 720000, 1728.0, 643
721, 721000, 1727.0, 2772
722, 722000, 1729.0, 209
723, 723000, 1641.0, 4700
724, 724000, 1741.0, 1946
725, 725000, 1814.0, 1410
726, 726000, 1854.0, 1093
727, 727000, 1954.0, 512
728, 728000, 1960.0, 570
729, 729000, 1960.0, 288
730, 730000, 1918.0, 4078
731, 731000, 2017.0, 2398
732, 732000, 2054.0, 217
733, 733000, 2080.0, 899
734, 734000, 2044.0, 407
735, 735000, 1962.0, 480
736, 736000, 1890.0, 1304
737, 737000, 1795.0, 1079
738, 738000, 1766.0, 7385
739, 739000, 1696.0, 7048
740, 740000, 1596.0, 408
741, 741000, 1523.0, 4802
742, 742000, 1427.0, 1999
743, 743000, 1427.0, 949
744, 744000, 1427.0, 3338
745, 745000, 1427.0, 25
746, 746000, 1333.0, 3632
747, 747000, 1319.0, 5739
748, 748000, 1384.0, 5097
749, 749000, 1484.0, 2081
750, 750000, 1532.0, 1330
751, 751000, 1603.0, 2420
752, 752000, 1703.0, 537
753, 753000, 1803.0, 1573
754, 754000, 1903.0, 828
755, 755000, 1906.0, 4265
756, 756000, 1906.0, 1150
757, 757000, 1906.0, 671
758, 758000, 1906.0, 347
759, 759000, 1906.0, 3762
760, 760000, 1979.0, 1649
761, 761000, 2049.0, 1002
762, 762000, 2039.0, 6111
763, 763000, 1939.0, 1033
764, 764000, 1839.0, 466
765, 765000, 1756.0, 11229
766, 766000, 1723.0, 374
767, 767000, 1731.0, 4470
768, 768000, 1831.0, 2472
769, 769000, 1890.0, 3813
770, 770000, 1940.0, 2797
771, 771000, 2037.0, 4415
772, 772000, 2129.0, 1
773, 773000, 2194.0, 1851
774, 774000, 2223.0, 721
775, 775000, 2227.0, 365
776, 776000, 2235.0, 1016
777, 777000, 2335.0, 216
778, 778000, 2356.0, 1585
779, 779000, 2424.0, 305
780, 780000, 2456.0, 4802
781, 781000, 2458.0, 88
782, 782000, 2373.0, 5644
783, 783000, 2273.0, 5229
784, 784000, 2173.0, 1422
785, 785000, 2093.0, 3249
786, 786000, 2093.0, 1457
787, 787000, 2093.0, 633
788, 788000, 2070.0, 774
789, 789000, 2018.0, 8113
790, 790000, 1920.0, 652
791, 791000, 1885.0, 1258
792, 792000, 1866.0, 10242
793, 793000, 1789.0, 3629
794, 794000, 1709.0, 8303
795, 795000, 1709.0, 1485
796, 796000, 1695.0, 1965
797, 797000, 1693.0, 417
798, 798000, 1691.0, 1767
799, 799000, 1649.0, 613
800, 800000, 1568.0, 781
801, 801000, 1523.0, 3802
802, 802000, 1538.0, 443
803, 803000, 1494.0, 640
804, 804000, 1403.0, 298
805, 805000, 1416.0, 481
806, 806000, 1337.0, 4243
807, 807000, 1318.0, 1354
808, 808000, 1418.0, 7463
809, 809000, 1518.0, 3949
810, 810000, 1618.0, 211
811, 811000, 1718.0, 2462
812, 812000, 1809.0, 20515
813, 813000, 1909.0, 537
814, 814000, 1994.0, 4522
815, 815000, 2022.0, 4584
816, 816000, 2114.0, 1310
817, 817000, 2119.0, 9238
818, 818000, 2129.0, 15197
819, 819000, 2226.0, 9518
820, 820000, 2326.0, 38939
821, 821000, 2426.0, 2179
822, 822000, 2440.0, 468
823, 823000, 2444.0, 1356
824, 824000, 2538.0, 2644
825, 825000, 2630.0, 5781
826, 826000, 2643.0, 452
827, 827000, 2652.0, 2144
828, 828000, 2652.0, 13524
829, 829000, 2720.0, 10466
830, 830000, 2720.0, 1253
831, 831000, 2720.0, 1548
832, 832000, 2720.0, 1415
833, 833000, 2720.0, 432
834, 834000, 2641.0, 12931
835, 835000, 2568.0, 2001
836, 836000, 2468.0, 1473
837, 837000, 2413.0, 1705
838, 838000, 2394.0, 12474
839, 839000, 2382.0, 1609
840, 840000, 2409.0, 4029
841, 841000, 2403.0, 1534
842, 842000, 2303.0, 67601
843, 843000, 2203.0, 3332
844, 844000, 2103.0, 245
845, 845000, 2003.0, 2428
846, 846000, 1946.0, 5865
847, 847000, 1939.0, 959
848, 848000, 1918.0, 18756
849, 849000, 1886.0, 1338
850, 850000, 1886.0, 2226
851, 851000, 1800.0, 335
852, 852000, 1772.0, 5007
853, 853000, 1672.0, 716
854, 854000, 1657.0, 2997
855, 855000, 1657.0, 1166
856, 856000, 1715.0, 4612
857, 857000, 1792.0, 7120
858, 858000, 1882.0, 209
859, 859000, 1982.0, 1184
860, 860000, 2037.0, 1774
861, 861000, 2037.0, 5874
862, 862000, 2106.0, 7605
863, 863000, 2113.0, 5572
864, 864000, 2065.0, 466
865, 865000, 2046.0, 2101
866, 866000, 2109.0, 9185
867, 867000, 2209.0, 9633
868, 868000, 2307.0, 359
869, 869000, 2315.0, 1017
870, 870000, 2315.0, 860
871, 871000, 2393.0, 3463
872, 872000, 2466.0, 5891
873, 873000, 2514.0, 4432
874, 874000, 2587.0, 15793
875, 875000, 2587.0, 663
876, 876000, 2503.0, 1806
877, 877000, 2403.0, 8192
878, 878000, 2306.0, 1114
879, 879000, 2206.0, 2912
880, 880000, 2106.0, 732
881, 881000, 2006.0, 773
882, 882000, 1971.0, 1327
883, 883000, 1938.0, 439
884, 884000, 1925.0, 750
885, 885000, 1925.0, 3539
886, 886000, 1877.0, 12766
887, 887000, 1837.0, 4068
888, 888000, 1825.0, 2433
889, 889000, 1730.0, 1628
890, 890000, 1727.0, 791
891, 891000, 1659.0, 18078
892, 892000, 1659.0, 2539
893, 893000, 1724.0, 3903
894, 894000, 1786.0, 3149
895, 895000, 1759.0, 256
896, 896000, 1659.0, 1841
897, 897000, 1559.0, 22088
898, 898000, 1525.0, 3510
899, 899000, 1527.0, 240
900, 900000, 1610.0, 8283
901, 901000, 1710.0, 3495
902, 902000, 1800.0, 1218
903, 903000, 1800.0, 2560
904, 904000, 1820.0, 586
905, 905000, 1907.0, 1748
906, 906000, 1927.0, 697
907, 907000, 2021.0, 7253
908, 908000, 2097.0, 3191
909, 909000, 2147.0, 292
910, 910000, 2246.0, 9084
911, 911000, 2346.0, 4297
912, 912000, 2421.0, 2484
913, 913000, 2445.0, 3267
914, 914000, 2445.0, 1178
915, 915000, 2430.0, 2239
916, 916000, 2345.0, 14901
917, 917000, 2245.0, 1750
918, 918000, 2164.0, 229
919, 919000, 2086.0, 292
920, 920000, 2020.0, 400
921, 921000, 1958.0, 1227
922, 922000, 1864.0, 655
923, 923000, 1840.0, 5201
924, 924000, 1747.0, 80
925, 925000, 1746.0, 281
926, 926000, 1685.0, 5330
927, 927000, 1628.0, 1542
928, 928000, 1606.0, 1512
929, 929000, 1518.0, 618
930, 930000, 1518.0, 8730
931, 931000, 1518.0, 1661
932, 932000, 1518.0, 749
933, 933000, 1518.0, 1191
934, 934000, 1440.0, 18263
935, 935000, 1509.0, 1920
936, 936000, 1548.0, 351
937, 937000, 1648.0, 1502
938, 938000, 1748.0, 1776
939, 939000, 1777.0, 4762
940, 940000, 1806.0, 505
941, 941000, 1859.0, 7637
942, 942000, 1952.0, 1549
943, 943000, 1952.0, 6975
944, 944000, 1921.0, 2057
945, 945000, 1821.0, 4450
946, 946000, 1742.0, 6261
947, 947000, 1642.0, 2663
948, 948000, 1546.0, 7031
949, 949000, 1546.0, 917
950, 950000, 1524.0, 483
951, 951000, 1522.0, 6093
952, 952000, 1465.0, 1500
953, 953000, 1456.0, 1075
954, 954000, 1367.0, 486
955, 955000, 1365.0, 458
956, 956000, 1465.0, 392
957, 957000, 1565.0, 2953
958, 958000, 1587.0, 1941
959, 959000, 1562.0, 8171
960, 960000, 1556.0, 1118
961, 961000, 1586.0, 1110
962, 962000, 1616.0, 5090
963, 963000, 1716.0, 8277
964, 964000, 1763.0, 564
965, 965000, 1763.0, 1956
966, 966000, 1053.0, 1
967, 967000, 1153.0, 4438
968, 968000, 1253.0, 424
969, 969000, 1349.0, 5559
970, 970000, 1449.0, 7429
971, 971000, 1545.0, 4647
972, 972000, 1574.0, 844
973, 973000, 1594.0, 1800
974, 974000, 1694.0, 428
975, 975000, 1794.0, 4697
976, 976000, 1894.0, 3807
977, 977000, 1993.0, 5062
978, 978000, 2046.0, 1577
979, 979000, 2065.0, 517
980, 980000, 2065.0, 1994
981, 981000, 2110.0, 1579
982, 982000, 2210.0, 2985
983, 983000, 2310.0, 2757
984, 984000, 2407.0, 1817
985, 985000, 2433.0, 3832
986, 986000, 2433.0, 1438
987, 987000, 2433.0, 7150
988, 988000, 2433.0, 2074
989, 989000, 2434.0, 6931
990, 990000, 2473.0, 15826
991, 991000, 2473.0, 1210
992, 992000, 2394.0, 1335
993, 993000, 2294.0, 1124
994, 994000, 2233.0, 1078
995, 995000, 2233.0, 198
996, 996000, 2142.0, 2820
997, 997000, 2047.0, 1376
998, 998000, 1969.0, 1597
999, 999000, 1869.0, 2071
1000, 1000000, 1771.0, 299
1001, 1001000, 1671.0, 2314
1002, 1002000, 1671.0, 1441
1003, 1003000, 1635.0, 222
1004, 1004000, 1635.0, 196
1005, 1005000, 1635.0, 911
1006, 1006000, 1635.0, 372
1007, 1007000, 1633.0, 167
1008, 1008000, 1600.0, 1973
1009, 1009000, 1640.0, 567
1010, 1010000, 1740.0, 2085
1011, 1011000, 1831.0, 178
1012, 1012000, 1831.0, 1112
1013, 1013000, 1903.0, 572
1014, 1014000, 1929.0, 464
1015, 1015000, 1963.0, 1793
1016, 1016000, 2040.0, 920
1017, 1017000, 2102.0, 4314
1018, 1018000, 2125.0, 471
1019, 1019000, 2125.0, 257
1020, 1020000, 2212.0, 337
1021, 1021000, 2292.0, 594
1022, 1022000, 2292.0, 930
1023, 1023000, 2276.0, 2314
1024, 1024000, 2176.0, 2076
1025, 1025000, 2076.0, 2387
1026, 1026000, 1976.0, 4808
1027, 1027000, 1876.0, 769
1028, 1028000, 1776.0, 1782
1029, 1029000, 1676.0, 2711
1030, 1030000, 1633.0, 2459
1031, 1031000, 1625.0, 1802
1032, 1032000, 1625.0, 2136
1033, 1033000, 1601.0, 2502
1034, 1034000, 1601.0, 3933
1035, 1035000, 1601.0, 4908
1036, 1036000, 1601.0, 4189
1037, 1037000, 1528.0, 6690
1038, 1038000, 1479.0, 265
1039, 1039000, 1479.0, 3010
1040, 1040000, 1475.0, 754
1041, 1041000, 1570.0, 18249
1042, 1042000, 1670.0, 6834
1043, 1043000, 1770.0, 2678
1044, 1044000, 1854.0, 740
1045, 1045000, 1922.0, 364
1046, 1046000, 2022.0, 785
1047, 1047000, 2122.0, 594
1048, 1048000, 2158.0, 1153
1049, 1049000, 2158.0, 807
1050, 1050000, 2158.0, 274
1051, 1051000, 2233.0, 3934
1052, 1052000, 2234.0, 14500
1053, 1053000, 2234.0, 1486
1054, 1054000, 2234.0, 2131
1055, 1055000, 2152.0, 129
1056, 1056000, 2052.0, 226
1057, 1057000, 1952.0, 14987
1058, 1058000, 1896.0, 7703
1059, 1059000, 1880.0, 1356
1060, 1060000, 1796.0, 2781
1061, 1061000, 1796.0, 296
1062, 1062000, 1796.0, 932
1063, 1063000, 1732.0, 4725
1064, 1064000, 1825.0, 322
1065, 1065000, 1847.0, 757
1066, 1066000, 1759.0, 1428
1067, 1067000, 1660.0, 3359
1068, 1068000, 1609.0, 268
1069, 1069000, 1561.0, 463
1070, 1070000, 1556.0, 1261
1071, 1071000, 1596.0, 1892
1072, 1072000, 1660.0, 3556
1073, 1073000, 1588.0, 4134
1074, 1074000, 1576.0, 7042
1075, 1075000, 1636.0, 7388
1076, 1076000, 1655.0, 4280
1077, 1077000, 1752.0, 3036
1078, 1078000, 1743.0, 1223
1079, 1079000, 1843.0, 4929
1080, 1080000, 1873.0, 3867
1081, 1081000, 1961.0, 1643
1082, 1082000, 2020.0, 9307
1083, 1083000, 2020.0, 7332
1084, 1084000, 1978.0, 762
1085, 1085000, 2057.0, 592
1086, 1086000, 2083.0, 1172
1087, 1087000, 2149.0, 408
1088, 1088000, 2176.0, 8650
1089, 1089000, 2105.0, 302
1090, 1090000, 2019.0, 1072
1091, 1091000, 1919.0, 2162
1092, 1092000, 1844.0, 2847
1093, 1093000, 1844.0, 7004
1094, 1094000, 1757.0, 2873
1095, 1095000, 1739.0, 2787
1096, 1096000, 1639.0, 1851
1097, 1097000, 1546.0, 770
1098, 1098000, 1540.0, 1467
1099, 1099000, 1524.0, 206
1100, 1100000, 1448.0, 683
1101, 1101000, 1488.0, 1027
1102, 1102000, 1406.0, 13728
1103, 1103000, 1499.0, 3060
1104, 1104000, 1599.0, 8790
1105, 1105000, 1692.0, 875
1106, 1106000, 1709.0, 4361
1107, 1107000, 1809.0, 1513
1108, 1108000, 1909.0, 218
1109, 1109000, 1962.0, 2416
1110, 1110000, 2061.0, 557
1111, 1111000, 2158.0, 672
1112, 1112000, 2218.0, 5456
1113, 1113000, 2222.0, 1308
1114, 1114000, 2274.0, 3833
1115, 1115000, 2274.0, 40727
1116, 1116000, 2319.0, 2870
1117, 1117000, 2319.0, 1003
1118, 1118000, 2366.0, 1180
1119, 1119000, 2389.0, 358
1120, 1120000, 2389.0, 1850
1121, 1121000, 2389.0, 5836
1122, 1122000, 2289.0, 1
1123, 1123000, 2189.0, 8818
1124, 1124000, 2147.0, 7916
1125, 1125000, 2100.0, 1522
1126, 1126000, 2000.0, 4866
1127, 1127000, 1934.0, 10256
1128, 1128000, 1843.0, 8190
1129, 1129000, 1821.0, 561
1130, 1130000, 1721.0, 605
1131, 1131000, 1621.0, 1016
1132, 1132000, 1521.0, 1581
1133, 1133000, 1450.0, 392
1134, 1134000, 1450.0, 1044
1135, 1135000, 1433.0, 993
1136, 1136000, 1433.0, 1564
1137, 1137000, 1433.0, 4450
1138, 1138000, 1432.0, 6853
1139, 1139000, 1411.0, 996
1140, 1140000, 1418.0, 13879
1141, 1141000, 1518.0, 11746
1142, 1142000, 1600.0, 1018
1143, 1143000, 1640.0, 5420
1144, 1144000, 1740.0, 3415
1145, 1145000, 1810.0, 1507
1146, 1146000, 1810.0, 28300
1147, 1147000, 1877.0, 13185
1148, 1148000, 1885.0, 3372
1149, 1149000, 1985.0, 514
1150, 1150000, 1996.0, 5943
1151, 1151000, 2038.0, 1051
1152, 1152000, 2040.0, 8901
1153, 1153000, 2077.0, 276
1154, 1154000, 2148.0, 5741
1155, 1155000, 2183.0, 6529
1156, 1156000, 2106.0, 18939
1157, 1157000, 2054.0, 1345
1158, 1158000, 1962.0, 18647
1159, 1159000, 1963.0, 1377
1160, 1160000, 1908.0, 1993
1161, 1161000, 1808.0, 3694
1162, 1162000, 1799.0, 3461
1163, 1163000, 1708.0, 2733
1164, 1164000, 1683.0, 688
1165, 1165000, 1735.0, 2548
1166, 1166000, 1796.0, 3550
1167, 1167000, 1866.0, 2011
1168, 1168000, 1881.0, 4670
1169, 1169000, 1981.0, 1997
1170, 1170000, 2081.0, 597
1171, 1171000, 2180.0, 258
1172, 1172000, 2180.0, 6020
1173, 1173000, 2249.0, 1833
1174, 1174000, 2349.0, 4796
1175, 1175000, 2352.0, 1676
1176, 1176000, 2386.0, 825
1177, 1177000, 2386.0, 3269
1178, 1178000, 2304.0, 1610
1179, 1179000, 2206.0, 2369
1180, 1180000, 2222.0, 217
1181, 1181000, 2322.0, 25590
1182, 1182000, 2422.0, 2049
1183, 1183000, 2493.0, 1493
1184, 1184000, 2568.0, 3845
1185, 1185000, 2568.0, 13213
1186, 1186000, 2570.0, 456
1187, 1187000, 2627.0, 399
1188, 1188000, 2609.0, 3258
1189, 1189000, 2708.0, 1442
1190, 1190000, 2711.0, 426
1191, 1191000, 2611.0, 4229
1192, 1192000, 2573.0, 829
1193, 1193000, 2473.0, 1345
1194, 1194000, 2373.0, 3214
1195, 1195000, 2273.0, 1860
1196, 1196000, 2234.0, 326
1197, 1197000, 2168.0, 592
1198, 1198000, 2068.0, 428
1199, 1199000, 1968.0, 957
1200, 1200000, 1910.0, 598
1201, 1201000, 1905.0, 934
1202, 1202000, 1805.0, 3927
1203, 1203000, 1750.0, 1023
1204, 1204000, 1721.0, 245
1205, 1205000, 1719.0, 2629
1206, 1206000, 1635.0, 2721
1207, 1207000, 1635.0, 444
1208, 1208000, 1557.0, 1782
1209, 1209000, 1557.0, 17129
1210, 1210000, 1557.0, 14901
1211, 1211000, 1557.0, 1340
1212, 1212000, 1557.0, 3124
1213, 1213000, 1557.0, 758
1214, 1214000, 1502.0, 2039
1215, 1215000, 1425.0, 8700
1216, 1216000, 1425.0, 1543
1217, 1217000, 1425.0, 8974
1218, 1218000, 1425.0, 936
1219, 1219000, 1364.0, 1294
1220, 1220000, 1364.0, 7383
1221, 1221000, 1434.0, 9897
1222, 1222000, 1534.0, 11190
1223, 1223000, 1634.0, 935
1224, 1224000, 1696.0, 1201
1225, 1225000, 1697.0, 12258
1226, 1226000, 1733.0, 1790
1227, 1227000, 1733.0, 3456
1228, 1228000, 1788.0, 1968
1229, 1229000, 1856.0, 1058
1230, 1230000, 1857.0, 1383
1231, 1231000, 1855.0, 58160
1232, 1232000, 1847.0, 2127
1233, 1233000, 1747.0, 2608
1234, 1234000, 1709.0, 3300
1235, 1235000, 1705.0, 1151
1236, 1236000, 1628.0, 2145
1237, 1237000, 1656.0, 9487
1238, 1238000, 1556.0, 1758
1239, 1239000, 1460.0, 1112
1240, 1240000, 1478.0, 1132
1241, 1241000, 1578.0, 7338
1242, 1242000, 1631.0, 3179
1243, 1243000, 1689.0, 908
1244, 1244000, 1789.0, 5479
1245, 1245000, 1820.0, 921
1246, 1246000, 1876.0, 5252
1247, 1247000, 1950.0, 281
1248, 1248000, 2000.0, 1392
1249, 1249000, 1914.0, 4738
1250, 1250000, 1814.0, 5029
1251, 1251000, 1748.0, 140
1252, 1252000, 1648.0, 4230
1253, 1253000, 1647.0, 3518
1254, 1254000, 1647.0, 6346
1255, 1255000, 1652.0, 2263
1256, 1256000, 1747.0, 1841
1257, 1257000, 1847.0, 2571
1258, 1258000, 1908.0, 6238
1259, 1259000, 1945.0, 2504
1260, 1260000, 2018.0, 743
1261, 1261000, 2110.0, 1938
1262, 1262000, 2170.0, 1060
1263, 1263000, 2220.0, 15653
1264, 1264000, 2265.0, 4468
1265, 1265000, 2307.0, 284
1266, 1266000, 2295.0, 641
1267, 1267000, 2195.0, 4764
1268, 1268000, 2098.0, 644
1269, 1269000, 2054.0, 1511
1270, 1270000, 1954.0, 3284
1271, 1271000, 1876.0, 4346
1272, 1272000, 1876.0, 2882
1273, 1273000, 1834.0, 4329
1274, 1274000, 1822.0, 8097
1275, 1275000, 1816.0, 1138
1276, 1276000, 1782.0, 979
1277, 1277000, 1873.0, 2704
1278, 1278000, 1973.0, 493
1279, 1279000, 2066.0, 6953
1280, 1280000, 2081.0, 1289
1281, 1281000, 2149.0, 3089
1282, 1282000, 2161.0, 1489
1283, 1283000, 2101.0, 3384

